TileCache: Serving Multi-Round Diffusion Image Editing with Compressed Activation Caches

Multi-round diffusion image editing can reduce computation by reusing intermediate activations, but retaining these activations across editing rounds introduces substantial memory and bandwidth overheads. Compression can reduce these overheads, but efficient cache construction is challenging: compressing only after editing requires buffering over 100 GB of activations per request. Moreover, the compressed cache must support selective reuse, as future masked edits require only a subset of the cached activations. It also exposes a scheduling challenge, as cached edits are faster than initial generations, causing naive policies to severely delay either initial generations or editing requests. In this paper, we aim to address both challenges through compression-informed serving. We develop TileCache, a serving system for multi-round diffusion editing. It compresses reusable activations and incorporates a scheduler that balances both edits and initial generation requests. Compared with the state-of-the-art image editing baseline, TileCache sustains over 2x the request arrival rate at 90% SLO attainment. It completes edits 2.4-4.5x and initial generations 1.3-2.2x faster than the baseline, while preserving image quality.

==> fig/att3x/abl_points.csv <==
idx,att,fair,label
0,94.83,0.901,Full system
1,82.64,0.944,w/o impact-based placement
2,95.19,0.793,w/o delay budget
3,95.26,0.822,w/o latency feedback
4,94.88,0.724,w/o initial-gen. priority


==> fig/att3x/knob_dram_flashps-dct.csv <==
gb,cap,fair,fair_own
50,0.2180,0.711,0.711
100,0.2254,0.722,0.722
200,0.2285,0.735,0.735
400,0.2297,0.742,0.742
800,0.2307,0.744,0.744


==> fig/att3x/knob_dram_sys.csv <==
gb,cap,fair,fair_own
50,0.2533,0.923,0.928
100,0.2569,0.954,0.871
200,0.2599,0.978,0.826
400,0.2616,0.976,0.803
800,0.2629,0.973,0.792


==> fig/att3x/knob_mix_flashps-dct.csv <==
pe,cap,fair,fair_own
10,0.1644,0.680,0.680
20,0.1725,0.694,0.694
36.9,0.1877,0.698,0.698
50,0.2008,0.717,0.717
70,0.2297,0.742,0.742
90,0.2794,0.756,0.756


==> fig/att3x/knob_mix_sys.csv <==
pe,cap,fair,fair_own
10,0.1755,0.948,0.930
20,0.1867,0.986,0.976
36.9,0.2068,0.985,0.952
50,0.2262,0.994,0.871
70,0.2616,0.976,0.803
90,0.3132,0.940,0.759


==> fig/att3x/rate_ada_flashps-dct.csv <==
rps,att,fair,lat_edit,lat_cold
0.03,99.97,0.977,33.61,86.48
0.04,99.79,0.943,35.46,88.17
0.05,98.52,0.872,40.45,92.97
0.06,94.56,0.773,49.58,101.08
0.07,80.28,0.623,77.94,127.75
0.08,24.14,0.436,378.01,425.44


==> fig/att3x/rate_ada_sys.csv <==
rps,att,fair,lat_edit,lat_cold
0.03,99.99,0.973,33.16,84.97
0.04,99.96,0.965,34.35,87.36
0.05,99.63,0.976,36.73,94.56
0.06,98.55,0.989,40.57,107.68
0.07,93.05,0.865,48.93,149.28
0.08,64.96,0.452,78.76,488.89


==> fig/att3x/rate_dist_flashps-dct.csv <==
rps,att,fair,lat_edit,lat_cold
2.875,99.50,0.822,0.61,1.02
3.45,98.61,0.772,0.68,1.06
4.025,96.60,0.725,0.76,1.12
4.6,92.54,0.679,0.88,1.22
5.175,85.08,0.627,1.07,1.36
5.75,71.71,0.541,1.45,1.59
5.8,nan,nan,nan,nan
5.85,nan,nan,nan,nan
5.9,nan,nan,nan,nan
6,nan,nan,nan,nan
6.1,nan,nan,nan,nan
6.2,nan,nan,nan,nan
6.325,51.60,0.376,2.79,2.13


==> fig/att3x/rate_dist_sys.csv <==
rps,att,fair,lat_edit,lat_cold
2.875,100.00,0.829,0.52,0.87
3.45,99.98,0.803,0.54,0.89
4.025,99.93,0.785,0.58,0.92
4.6,99.74,0.775,0.62,0.97
5.175,99.29,0.783,0.67,1.06
5.75,97.72,0.826,0.74,1.24
5.8,95.95,0.839,0.78,1.33
5.85,92.91,0.850,0.85,1.46
5.9,nan,nan,nan,nan
6,nan,nan,nan,nan
6.1,nan,nan,nan,nan
6.2,nan,nan,nan,nan
6.325,nan,nan,nan,nan


==> fig/att3x/rate_h100_flashps-dct.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.81,0.913,12.12,22.52
0.15,99.54,0.878,13.09,23.37
0.175,98.66,0.839,14.53,24.78
0.2,96.64,0.801,16.47,26.81
0.225,92.24,0.755,19.41,29.78
0.25,80.37,0.687,25.68,35.85
0.275,52.19,0.599,46.08,56.08
0.2825,36.75,0.560,71.63,81.31
0.2875,25.52,0.537,106.52,115.82


==> fig/att3x/rate_h100_sys.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.98,0.963,10.97,21.47
0.15,99.93,0.961,11.26,22.00
0.175,99.82,0.967,11.72,23.06
0.2,99.46,0.983,12.43,24.84
0.225,98.23,0.992,13.71,27.87
0.25,94.71,0.905,15.83,35.58
0.275,84.57,0.684,19.94,59.36
0.2825,78.83,0.566,21.86,79.42
0.2875,74.58,0.493,23.83,100.02


==> fig/att3x/rate_main_flashps-dct.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.81,0.913,12.12,22.52
0.15,99.54,0.878,13.09,23.37
0.175,98.66,0.839,14.53,24.78
0.2,96.64,0.801,16.47,26.81
0.225,92.24,0.755,19.41,29.78
0.25,80.37,0.687,25.68,35.85
0.275,52.19,0.599,46.08,56.08
0.2825,36.75,0.560,71.63,81.31
0.2875,25.52,0.537,106.52,115.82


==> fig/att3x/rate_main_flashps.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,82.48,0.511,26.27,27.28
0.15,67.82,0.501,32.56,33.20
0.175,42.59,0.489,52.19,51.87
0.2,nan,nan,nan,nan
0.225,nan,nan,nan,nan
0.25,nan,nan,nan,nan
0.275,nan,nan,nan,nan
0.2825,nan,nan,nan,nan
0.2875,nan,nan,nan,nan


==> fig/att3x/rate_main_sys.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.98,0.963,10.97,21.47
0.15,99.93,0.961,11.26,22.00
0.175,99.82,0.967,11.72,23.06
0.2,99.46,0.983,12.43,24.84
0.225,98.23,0.992,13.71,27.87
0.25,94.71,0.905,15.83,35.58
0.275,84.57,0.684,19.94,59.36
0.2825,78.83,0.566,21.86,79.42
0.2875,74.58,0.493,23.83,100.02


==> fig/att3x/rate_qwen_flashps-dct.csv <==
rps,att,fair,lat_edit,lat_cold
0.1001,99.91,0.905,18.70,29.99
0.1201,99.52,0.870,20.54,31.66
0.1401,98.09,0.831,23.42,34.51
0.1602,93.27,0.782,28.36,39.32
0.1802,80.09,0.726,38.63,49.69
0.2002,44.62,0.639,75.13,85.07
0.2202,nan,nan,nan,nan


==> fig/att3x/rate_qwen_sys.csv <==
rps,att,fair,lat_edit,lat_cold
0.1001,99.98,0.970,16.54,28.43
0.1201,99.93,0.976,17.13,29.62
0.1401,99.66,0.995,18.12,32.05
0.1602,98.59,0.949,19.81,37.00
0.1802,95.52,0.865,22.49,46.08
0.2002,89.40,0.702,25.43,64.27
0.2202,78.48,0.511,29.54,102.80


==> fig/att3x/rate_sched_edfjoin3.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,98.65,0.896,11.87,21.63
0.15,97.14,0.853,12.83,22.26
0.175,94.57,0.786,14.55,23.25
0.2,90.73,0.720,16.87,24.70
0.225,84.99,0.650,20.34,26.87
0.25,75.26,0.582,26.17,30.97
0.275,59.70,0.542,36.23,39.91
0.2825,52.36,0.534,42.58,46.28
0.2875,47.69,0.533,47.45,51.39


==> fig/att3x/rate_sched_fifojoin.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,98.84,0.897,11.78,21.49
0.15,97.73,0.851,12.66,21.92
0.175,95.48,0.784,14.22,22.68
0.2,91.86,0.711,16.47,23.80
0.225,86.46,0.626,19.97,25.40
0.25,77.52,0.535,26.18,28.47
0.275,62.95,0.456,38.11,35.34
0.2825,55.92,0.434,45.86,40.45
0.2875,51.28,0.424,51.83,44.71


==> fig/att3x/rate_sched_flashps-dct.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.81,0.913,12.12,22.52
0.15,99.54,0.878,13.09,23.37
0.175,98.66,0.839,14.53,24.78
0.2,96.64,0.801,16.47,26.81
0.225,92.24,0.755,19.41,29.78
0.25,80.37,0.687,25.68,35.85
0.275,52.19,0.599,46.08,56.08
0.2825,36.75,0.560,71.63,81.31
0.2875,25.52,0.537,106.52,115.82


==> fig/att3x/rate_sched_rrjoin.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.84,0.946,11.57,22.26
0.15,99.51,0.928,12.34,23.27
0.175,98.55,0.895,13.57,24.72
0.2,96.44,0.852,15.42,26.72
0.225,92.74,0.803,17.97,29.33
0.25,84.22,0.735,22.71,33.95
0.275,68.76,0.692,30.80,43.36
0.2825,61.15,0.710,34.79,50.31
0.2875,56.28,0.733,37.39,55.87


==> fig/att3x/rate_sched_sjfjoin.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,98.65,0.896,11.87,21.63
0.15,97.14,0.852,12.84,22.25
0.175,94.56,0.788,14.52,23.26
0.2,90.75,0.721,16.84,24.69
0.225,85.07,0.649,20.32,26.82
0.25,75.17,0.585,26.16,31.11
0.275,60.07,0.598,34.42,41.88
0.2825,52.49,0.659,38.35,51.46
0.2875,47.71,0.711,40.90,59.30


==> fig/att3x/rate_sched_sys.csv <==
rps,att,fair,lat_edit,lat_cold
0.125,99.98,0.963,10.97,21.47
0.15,99.93,0.961,11.26,22.00
0.175,99.82,0.967,11.72,23.06
0.2,99.46,0.983,12.43,24.84
0.225,98.23,0.992,13.71,27.87
0.25,94.71,0.905,15.83,35.58
0.275,84.57,0.684,19.94,59.36
0.2825,78.83,0.566,21.86,79.42
0.2875,74.58,0.493,23.83,100.02


==> fig/fig7_quality_delta.csv <==
panel,model,steps,ratio_nominal,ratio_x,n,dfg,dfg_lo,dfg_hi,dbg,dbg_lo,dbg_hi,x_from
distilled_s4,FLUX.2 distilled,4,2.5,2.48,200,0.46,-0.09,1.01,0.66,0.32,0.99,ratio median x 1.006
distilled_s4,FLUX.2 distilled,4,4.5,4.56,200,2.44,1.88,3.01,3.93,3.45,4.4,ratio median x 1.006
distilled_s4,FLUX.2 distilled,4,7,7.06,200,0.4,-0.18,0.97,2.36,1.86,2.86,ratio median x 1.006
distilled_s6,FLUX.2 distilled,6,2.5,2.48,200,0.37,-0.19,0.93,0.94,0.5,1.37,ratio median x 1.006
distilled_s6,FLUX.2 distilled,6,4.5,4.57,200,3.78,3.11,4.45,5.64,5.12,6.18,ratio median x 1.006
distilled_s6,FLUX.2 distilled,6,7,7.09,200,1.96,1.3,2.66,4.48,3.93,5.01,ratio median x 1.006
distilled_s8,FLUX.2 distilled,8,2.5,2.48,200,0.57,-0.05,1.25,1.22,0.85,1.6,ratio median x 1.006
distilled_s8,FLUX.2 distilled,8,4.5,4.58,200,4.04,3.34,4.73,5.76,5.23,6.27,ratio median x 1.006
distilled_s8,FLUX.2 distilled,8,7,7.11,200,3.22,2.46,3.96,5.04,4.45,5.59,ratio median x 1.006
base_flux2,FLUX.2 base,50,10,9.76,100,12.98,11.55,14.37,12.48,11.67,13.31,ratio median x 1.006
base_flux2,FLUX.2 base,50,25,25.4,100,13.41,12.19,14.59,12.58,11.82,13.32,ratio median x 1.006
base_flux2,FLUX.2 base,50,50,51.49,100,11.38,10.3,12.45,11.29,10.64,11.93,ratio median x 1.006
base_qwen,Qwen-Image-Edit,50,10,9.68,100,4.3,3.23,5.37,3.68,2.9,4.51,ratio median x 1.0
base_qwen,Qwen-Image-Edit,50,25,26.73,100,8.06,7.16,8.94,7.22,6.49,7.98,ratio median x 1.0
base_qwen,Qwen-Image-Edit,50,50,49.85,100,6.26,5.35,7.21,6.19,5.5,6.89,ratio median x 1.0


==> fig/figM1_latency_raw_ada.csv <==
bar,denoise_s,transfer_s,total_s
initial_generation,83.87,0.0,83.9
edit_raw_dram,29.12,0.0,29.1
edit_raw_ssd,29.12,6.47,35.6


==> fig/figM1_latency_raw_h100.csv <==
bar,denoise_s,transfer_s,total_s
initial_generation,21.45,0.0,21.5
edit_raw_dram,10.52,0.0,10.5
edit_raw_ssd,10.52,7.27,17.8


==> fig/figM2_tradeoff_edf1000share.csv <==
request_rate,rho,edit_p95_over_solo,firstgen_p95_over_solo,overloaded
0.10,0.44,2.816,1.34,0
0.12,0.52,3.296,1.616,0
0.14,0.61,3.909,1.961,0
0.16,0.70,4.438,2.187,0
0.18,0.79,4.954,2.57,0
0.20,0.87,5.356,3.551,0
0.22,0.96,5.923,6.96,0


==> fig/figM2_tradeoff_fcfs.csv <==
request_rate,rho,edit_p95_over_solo,firstgen_p95_over_solo,overloaded
0.10,0.44,2.8,1.333,0
0.12,0.52,3.39,1.606,0
0.14,0.61,3.986,1.968,0
0.16,0.70,4.671,2.177,0
0.18,0.79,5.354,2.499,0
0.20,0.87,6.986,3.195,0
0.22,0.96,11.654,5.606,0


==> fig/fig_abl_codec_stack_wide.csv <==
model,stepwise,bitalloc,blockwise
FLUX.2 base,31.14,6.27,1.16
Qwen-Image-Edit,24.99,4.60,1.26
FLUX.2 distilled,0,29.95,2.83


==> fig/multiround/base_kvtc.csv <==
round,psnr,lo,hi
1,23.58,23.0,24.17
2,22.02,21.41,22.64
3,21.42,20.87,21.95
4,20.87,20.27,21.46
5,20.34,19.7,20.98


==> fig/multiround/base_ours.csv <==
round,psnr,lo,hi
1,39.48,38.64,40.3
2,37.77,36.77,38.76
3,36.94,35.99,37.81
4,36.03,35.12,36.89
5,35.97,34.97,36.94


==> fig/multiround/dist_kvtc.csv <==
round,psnr,lo,hi
1,32.84,32.03,33.61
2,31.4,30.51,32.29
3,30.63,29.77,31.46
4,30.01,29.16,30.82
5,29.82,28.92,30.7


==> fig/multiround/dist_ours.csv <==
round,psnr,lo,hi
1,35.54,34.57,36.48
2,34.37,33.33,35.43
3,33.08,32.06,34.11
4,32.75,31.8,33.71
5,32.75,31.79,33.71


==> fig/quality/base_flux2_kvtc.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
9.76,26.38,25.46,27.32,49.14,48.31,49.93,100
25.4,23.75,22.73,24.73,47.17,46.38,47.94,100
51.49,21.33,20.32,22.28,44.83,43.99,45.66,100


==> fig/quality/base_flux2_ours.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
9.76,39.36,37.7,40.99,61.62,60.68,62.58,100
25.4,37.16,35.68,38.67,59.76,58.85,60.67,100
51.49,32.71,31.3,34.1,56.12,55.15,57.07,100


==> fig/quality/base_qwen_kvtc.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
9.68,26.5,25.56,27.45,44.23,43.12,45.31,100
26.73,21.55,20.77,22.35,39.55,38.56,40.56,100
49.85,19.58,18.9,20.28,37.64,36.73,38.55,100


==> fig/quality/base_qwen_ours.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
9.68,30.8,29.49,32.14,47.9,46.64,49.16,100
26.73,29.61,28.46,30.78,46.77,45.59,47.93,100
49.85,25.84,24.77,26.94,43.82,42.73,44.94,100


==> fig/quality/distilled_s4_kvtc.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
2.48,38.4,37.34,39.42,61.2,60.44,61.92,200
4.56,31.25,30.38,32.1,54.44,53.78,55.12,200
7.06,27.6,26.75,28.4,51.52,50.86,52.19,200


==> fig/quality/distilled_s4_ours.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
2.48,38.85,37.84,39.88,61.86,61.07,62.62,200
4.56,33.69,32.77,34.66,58.37,57.59,59.11,200
7.06,28.0,27.12,28.93,53.87,53.03,54.65,200


==> fig/quality/distilled_s6_kvtc.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
2.48,40.31,39.36,41.25,62.31,61.59,63.04,200
4.57,32.49,31.67,33.29,54.61,53.95,55.28,200
7.09,28.94,28.19,29.67,51.91,51.33,52.51,200


==> fig/quality/distilled_s6_ours.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
2.48,40.68,39.62,41.72,63.25,62.47,63.99,200
4.57,36.27,35.34,37.18,60.25,59.52,60.98,200
7.09,30.9,29.94,31.85,56.39,55.6,57.18,200


==> fig/quality/distilled_s8_kvtc.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
2.48,39.56,38.52,40.61,62.04,61.33,62.74,200
4.58,32.26,31.43,33.11,54.73,54.07,55.37,200
7.11,28.08,27.24,28.89,51.83,51.17,52.47,200


==> fig/quality/distilled_s8_ours.csv <==
ratio_x,fg,fg_lo,fg_hi,bg,bg_lo,bg_hi,n
2.48,40.13,39.03,41.23,63.25,62.53,63.96,200
4.58,36.3,35.25,37.36,60.49,59.71,61.23,200
7.11,31.3,30.28,32.34,56.86,55.99,57.68,200

